Efficient LLM Collaboration via Planning

Recently, large language models (LLMs) have demonstrated strong performance, ranging from simple to complex tasks. However, while large models achieve remarkable results across diverse tasks, they often incur substantial monetary inference cost, making frequent use impractical for many applications. In contrast, small models are often freely available and easy to deploy locally, but their performance on complex tasks remains limited. This trade-off raises a natural question: how can small and large models efficiently collaborate to combine their complementary strengths? To bridge this trade-off, we propose COPE, a test-time collaboration framework. A planner model first generates a plan that serves as a lightweight intermediate that guides a downstream executor model. Small and large models take turns acting as planner and executor, exchanging plans in a multi-stage cascade to collaboratively solve tasks. Through comprehensive experiments on benchmarks spanning mathematical reasoning, code generation, open-ended tasks, and agent tasks, we demonstrate that COPE achieves performance comparable to large proprietary models, while drastically reducing the inference API cost. These results highlight planning as an effective prior for cost-efficient inference.

==> notes.txt <==
self-plan은 large model만 쓰기 때문에 동일 budget을 맞추려면 sampling 횟수나 max token을 문제별로 조절해야 합니다. 그건 baseline이 너무 인위적이 됩니다.
We initially considered a cost-matched large self-planning baseline, but exact cost matching is nontrivial because COPE’s API usage is input-dependent. We therefore report actual paid API cost for large self-planning and compare it directly against COPE.

본문에는 문제 인식과 요약 pointer를 넣고 표 자체는 appendix로

1.The authors should add stronger baselines that isolate the contribution of planning, such as large-model plan + small-model execution without the full cascade, small-model sampling + large-model verification, and large-model self-planning under a comparable cost budget.

2.The authors should clarify and correct the MT-Bench and ALFWorld reporting. The current text and tables appear to mix win rate, success rate, and pairwise comparison results.

3.The authors should provide stronger statistical support for the main improvements, especially where the gains over the large-model baseline are small or based on small datasets.
